Pyrit: A Finite Element Based Field Simulation Software Written in Python

Pyrit is a field simulation software based on the finite element method written in Python to solve coupled systems of partial differential equations. It is designed as a modular software that is easily modifiable and extendable. The framework can, therefore, be adapted to various activities, i.e. research, education and industry collaboration.

==> impulse_data.dat <==
# Created: March 24, 2023; 12:22:54
time value
0.0 0.0
0.04269286212388268 61.81256766478475
0.08538572424776536 117.40822444372388
0.12807858637164804 167.40839751236473
0.17077144849553072 212.3724000928875
0.21346431061941337 252.80363997286938
0.2561571727432961 289.1552074596964
0.29885003486717876 321.834904798321
0.34154289699106144 351.2097728801624
0.38423575911494406 377.61016549075487
0.42692862123882674 401.33341632131607
0.4696214833627094 422.64713944898136
0.5123143454865922 441.79219992186654
0.5550072076104748 458.9853874231933
0.5977000697343575 474.42182269282614
0.6403929318582402 488.2771234180987
0.6830857939821229 500.70935363586256
0.7257786561060056 511.8607782846112
0.7684715182298881 521.8594423826478
0.8111643803537708 530.8205923615691
0.8538572424776535 538.8479553322247
0.8965501046015362 546.034890483327
0.9392429667254188 552.4654253935194
0.9819358288493015 558.2151887602345
1.0246286909731843 563.3522498988602
1.0673215530970668 567.9378743308677
1.1100144152209497 572.0272038481195
1.1527072773448321 575.6698686022416
1.195400139468715 578.9105380134042
1.2380930015925975 581.7894166137385
1.2807858637164804 584.3426903293741
1.3234787258403629 586.6029281549426
1.3661715879642458 588.5994436792299
1.4088644500881284 590.3586204750087
1.4515573122120111 591.9042049649552
1.4942501743358938 593.2575700145383
1.5369430364597763 594.437952177827
1.5796358985836592 595.4626652297036
1.6223287607075416 596.3472923547449
1.6650216228314245 597.105859126116
1.707714484955307 597.7509891945859
1.7504073470791899 598.2940444158507
1.7931002092030723 598.7452509716147
1.8357930713269552 599.1138128844043
1.8784859334508377 599.4080141861567
1.9211787955747206 599.6353108746828
1.963871657698603 599.8024136787405
2.0065645198224855 599.9153625504356
2.0492573819463686 599.979593711831
2.0919502440702513 600.0
9.19165293490145 544.1421407749465
16.29135562573265 490.5635546639018
23.39105831656385 442.2605475521126
30.490761007395047 398.7136632176058
37.59046369822625 359.4545932625162
44.690166389057445 324.0611409571971
51.789869079888646 292.1526808861379
58.88957177071985 263.38606565676196
65.98927446155106 237.45193565136196
73.08897715238226 214.0713921368035
80.18867984321345 192.99299795422095
87.28838253404466 173.99007353376513
94.38808522487585 156.85825915542193
101.48778791570705 141.4133172401624
108.58749060653825 127.48915103700215
115.68719329736945 114.9360183986932
122.78689598820065 103.61892143677872
129.88659867903183 93.41615473816864
136.98630136986304 84.21799653058383

